Quantitative analysis of finite-difference approximations of free-discontinuity problems

Motivated by applications to image reconstruction, in this paper we analyse a \emph{finite-difference discretisation} of the Ambrosio-Tortorelli functional. Denoted by $\varepsilon$ the elliptic-approximation parameter and by $\delta$ the discretisation step-size, we fully describe the relative impact of $\varepsilon$ and $\delta$ in terms of $\Gamma$-limits for the corresponding discrete functionals, in the three possible scaling regimes. We show, in particular, that when $\varepsilon$ and $\delta$ are of the same order, the underlying lattice structure affects the $\Gamma$-limit which turns out to be an anisotropic free-discontinuity functional.

==> boundary.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'boundary.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{113.1308488bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.79110491)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{boundary.pdf}}%
    \put(0.0881416,0.64666703){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\nu$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{boundary.pdf}}%
    \put(0.44577624,0.72079073){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$Q_\rho^\nu$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{boundary.pdf}}%
    \put(0.7231704,0.13636472){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\partial_L^\delta Q_\rho^\nu$}}}%
    \put(0.72720889,0.06922175){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$S_\delta^\nu$}}}%
    \put(0.72181256,0.20672052){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\partial_R^\delta Q_\rho^\nu$}}}%
  \end{picture}%
\endgroup%


==> clusters2.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'clusters2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{109.29155965bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.8198227)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{clusters2.pdf}}%
    \put(0.07751758,0.62221972){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\nu$}}}%
    \put(0.47661032,0.7169955){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$Q_\rho^\nu$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{clusters2.pdf}}%
    \put(0.69306708,0.22145679){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{strong clusters}}}%
    \put(0.69029348,0.14889401){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{additional points belonging to $I_\e^\eta$}}}%
    \put(0.68846212,0.07690784){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{path connecting strong clusters}}}%
  \end{picture}%
\endgroup%


==> clusters3.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'clusters3.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{120.2272274bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.745253)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{clusters3.pdf}}%
    \put(0.07567256,0.56730404){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\nu$}}}%
    \put(0.43610852,0.65463717){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$Q_\rho^\nu$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{clusters3.pdf}}%
    \put(0.65739734,0.20382726){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{strong cluster}}}%
    \put(0.6539741,0.136227){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{additional points belonging to $I_\e^\eta$}}}%
    \put(0.65853649,0.06654495){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{path connecting strong clusters}}}%
  \end{picture}%
\endgroup%


==> defv.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'defv.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{120.2272274bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.745253)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{defv.pdf}}%
    \put(0.07567256,0.56730404){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\nu$}}}%
    \put(0.43610852,0.65463717){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$Q_\rho^\nu$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{defv.pdf}}%
    \put(0.66243855,0.23575497){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{strong cluster}}}%
    \put(0.65901532,0.16899489){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{additional points belonging to $I_\e^\eta$}}}%
    \put(0.6635777,0.10267369){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{path connecting strong clusters}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{defv.pdf}}%
    \put(0.66382575,0.0344225){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\tilde{v}_{\e,\rho}=0$}}}%
  \end{picture}%
\endgroup%

